Computations of Keller maps over fields with $\tfrac16$

We classify Keller maps $x + H$ in dimension $n$ over fields with $\tfrac16$, for which $H$ is homogeneous, and (1) deg $H = 3$ and rk $JH \le 2$; (2) deg $H = 3$ and $n \le 4$; (3) deg $H = 4$ and $n \le 3$; (4) deg $H = 4 = n$ and $H_1, H_2, H_3, H_4$ are linearly dependent over $K$. In our proof of these classifications, we formulate (and prove) several results which are more general than needed for these classifications. One of these results is the classification of all homogeneous polynomial maps $H$ as in (1) over fields with $\tfrac16$.

==> ancsrc/dim3detcub.txt <==
> restart;
> efactors := proc (eq)
>   local F, IF, i, c;
>   F := factors (eq);
>   for i from 1 to nops(F[2]) do
>     c := content (F[2][i][1]);
>     F[2][i][1] := F[2][i][1] / c;
>     F[1] := F[1] * c ^ F[2][i][2];
>   od;  
>   IF := ifactors (F[1]);
>   return (IF[1],[op(IF[2]),op(F[2])]);
> end;
> psqf := proc (eq)
>   local EF, S, i;
>   EF := efactors (eq);
>   S := EF[1];
>   for i from 1 to nops(EF[2]) do
>     if (EF[2][i][2] > 0) then 
>       S := S * EF[2][i][1] 
>     fi
>   od;
>   return S
> end;
> initcases := proc ()
>   global nz, NZ, SV;  
>   if nargs = 0 then
>     nz := 1 
>   else 
>     nz := args[1]; 
>     printf ("We assume the following in our calculation:");
>     print (psqf (nz) <> 0);
>   fi;
>   NZ := [convert (nz,string)];
>   SV := [[]];
>   return
> end; 
> launchNZcase := proc (nz)
>   global NZ, SV;
>   local t;
>   NZ := [seq(NZ[i],i=1..nops(NZ)), convert (nz,string)];
>   SV := [seq(SV[i],i=1..nops(SV)), []];
>   printf ("Launching case level %d:", nops(NZ) - 1);
>   print (nz <> 0);
>   printf ("Assume from now on that:");
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0)
> end;
> contradict := proc (eq)
>   global NZ, SV, alph;
>   local t, EF, i, sv, nz;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 or nops (EF[2]) > 0 then
>     error "No contradiction: 'eq' might be zero!"
>   fi; 
>   printf ("Contradiction on case level %d, so:", nops(NZ) - 1);
>   for i from 1 to nops(SV[nops(SV)]) do
>     sv := cat (SV[nops(SV)][i], " := '");
>     sv := cat (sv, SV[nops(SV)][i], "'");
>     parse (sv, statement)
>   od;
>   nz := parse (NZ[nops(NZ)],statement);
>   print (nz = 0);
>   if nops(SV[nops(SV)]) > 0 then
>     printf ("Variables to be uneliminated:");
>     for i from 1 to nops(SV[nops(SV)]) do
>       sv := cat (SV[nops(SV)][i], " := '");
>       sv := cat (sv, SV[nops(SV)][i], "'");
>       print (sv);
>     od
>   fi;
>   if nops(NZ) <= 1 then
>     printf ("That is all, folks! ");
>     printf ("Check that all variables are uneliminated:");
>     print (alph);
>     return
>   fi;
>   NZ := [seq(NZ[i],i=1..nops(NZ)-1)];
>   SV := [seq(SV[i],i=1..nops(SV)-1)];
>   printf ("Proceed on case level %d with:", nops(NZ) - 1);
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0);
>   printf ("On account of:");
>   print (nz = 0);
>   if nargs = 1 and nops(indets(nz)) = 1 and degree (nz) = 1 then
>     EF := efactors (psqf (psqf (coeff (nz,indets(nz)[1])) / t));
>     if nops (EF[2]) = 0 then
>       elimsolve(nz, indets(nz)[1]);
>       return
>     fi;
>   elif nargs > 1 then
>     elimsolve (nz, args[2]);
>     return
>   fi; 
>   printf ("the following return value %s",
>           "can be used as an equation:");
>   return nz
> end;
> elimsolve := proc (eq, v)
>   global NZ, SV;
>   local t, EF, i, c1, c0, NZref, sv, F;
>   if not ({v} subset indets(v)) then
>     error "Second argument 'v' is not a variable!";
>   fi;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 then error "First argument 'eq' is zero!" fi;
>   if nops(EF[2]) = 0 then 
>     error "Contradiction: call 'contradict'!"
>   fi;
>   if nops(EF[2]) > 1 then 
>     error "'eq' has different factors which may be zero!"
>   fi;
>   if degree (EF[2][1][1], v) <> 1 then 
>     error "Degree of 'eq' w.r.t 'v' is not one!" 
>   fi;
>   c1 := coeff(EF[2][1][1],v,1);
>   c0 := coeff(EF[2][1][1],v,0);
>   EF := efactors (psqf (psqf (c1) / t));
>   if nops(EF[2]) > 0 then 
>     error "Coefficient of 'v' in 'eq' might be zero!"
>   fi;
>   EF := efactors (psqf (psqf (denom(eq)) / t));
>   if nops(EF[2]) > 0 then 
>     error "Denominator of argument 'eq' may be zero!"
>   fi;
>   print ({c1 <> 0});
>   NZref := false;
>   for i from 1 to nops(NZ) do
>     NZref := 
>       NZref or ({v} subset indets (parse (NZ[i],statement)));
>   od;
>   sv := convert (v, string);
>   F := factor (-c0/c1);
>   SV[nops(SV)] := 
>     [sv,seq(SV[nops(SV)][i],i=1..nops(SV[nops(SV)]))];
>   printf ("%s is set to:", sv);
>   sv := cat (sv, " := ", convert (F, string));
>   print (parse (sv,statement));
>   if NZref then 
>     printf ("Nonzero constraint refines to:");
>     t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>     print (t <> 0)
>   fi;
>   return
> end;
> initdtcoeff := proc (dt)
>   global x1, x2, x3, S, n;
>   local i, j, k, dt1, dt2, dt3;
>   S := Array (0..(deg-1)*n, 0..(deg-1)*n, 
>               0..(deg-1)*n, storage=sparse);
>   for i from 0 to (deg-1)*n do
>     dt1 := coeff (dt, x1, i);
>     for j from 0 to (deg-1)*n-i do
>       dt2 := coeff (dt1, x2, j);
>       for k from 0 to (deg-1)*n-i-j do
>         S[i,j,k] := coeff (dt2, x3, k);
>       od
>     od
>   od;
>   return  
> end;
> dtcoeff := proc (t) 
>   global x1, x2, x3, S; 
>   local i, j, k;
>   i := degree (t, x1);
>   j := degree (t, x2);
>   k := degree (t, x3);
>   factor (S[i,j,k]) 
> end;
> n := 3;
> deg := 3;
> alph := 
> [[a1,b1,c1,d1,e1,f1,g1,h1,i1,j1],       
>  [a2,b2,c2,d2,e2,f2,g2,h2,i2,j2], 
>  [a3,b3,c3,d3,e3,f3,g3,h3,i3,j3]];
> terms := [x1^3,x1^2*x2,x1^2*x3,x1*x2^2,x1*x2*x3,          
>           x1*x3^2,x2^3,x2^2*x3,x2*x3^2,x3^3];
> M := evalm ([[1,0,0],[0,1,0],[0,0,0]]);
> H := Vector (evalm (M &* [seq(terms[k]/degree(terms[k],
>                           [x1,x2,x3][k]),k=1..n)] +
> ['add (alph[l,k]*terms[k],k=n+1..nops(terms))'$l=1..n]));
> with (linalg):
> JH := jacobian (H,[x1,x2,x3]):
> dt := expand (det (JH)):
> initdtcoeff (dt);
> initcases (6);
> tmp1 := dtcoeff (x1^5*x2);
> elimsolve (tmp1,e3);
> tmp1 := dtcoeff (x1^5*x3);
> elimsolve (tmp1,f3);
> tmp1 := dtcoeff (x1^4*x3^2);
> elimsolve (tmp1,j3);
> tmp1 := dtcoeff (x1^4*x2^2);
> elimsolve (tmp1,h3);
> tmp1 := dtcoeff (x1^4*x2*x3);
> elimsolve (tmp1,i3);
> launchNZcase (d3);
> tmp1 := dtcoeff (x1^3*x3^3);
> elimsolve (tmp1,f2);
> tmp1 := dtcoeff (x1^3*x2*x3^2);
> elimsolve (tmp1,j2);
> tmp1 := dtcoeff (x1^3*x2^2*x3);
> elimsolve (tmp1,i2);
> tmp1 := dtcoeff (x1^3*x2^3);
> elimsolve (tmp1,h2);
> tmp1 := dtcoeff (x1^2*x2^2*x3^2);
> elimsolve (tmp1,j1);
> tmp1 := dtcoeff (x1^2*x2^3*x3^1);
> elimsolve (tmp1,i1);
> tmp1 := dtcoeff (x1^2*x2^4);
> elimsolve (tmp1,h1);
> tmp1 := dtcoeff (x1*x2^2*x3^3);
> elimsolve (tmp1, f1);
> tmp1 := dtcoeff (x1*x2^4*x3);
> elimsolve (tmp1,e1);
> launchNZcase (e2);
> tmp1 := dtcoeff (x1*x2^5);
> elimsolve (tmp1,g1);
> tmp1 := dtcoeff (x2^6);
> elimsolve (tmp1,g2);
> factor (H[1] * H[3]   -   1/3*d3 * H[2]^2   + 
> 1/3*(2*d2*d3-g3)/d3 * H[2] * H[3]   -
> 1/3*(g3^2+3*d1*d3^2+d3^2*d2^2-d2*g3*d3)/d3^3 * H[3]^2);
> contradict (1);
> [seq(diff(H[i],x3),i=1..3)];
> contradict (1);
> launchNZcase (g3);
> tmp1 := dtcoeff (x1^2*x2^2*x3^2);
> elimsolve (tmp1,j2);
> tmp1 := dtcoeff (x1^3*x2^2*x3^1);
> elimsolve (tmp1,f2);
> tmp1 := dtcoeff (x1^3*x2^3);
> elimsolve (tmp1,e2);
> tmp1 := dtcoeff (x1*x2^3*x3^2);
> elimsolve (tmp1,j1);
> tmp1 := dtcoeff (x1^2*x2^4);
> elimsolve (tmp1,h2);
> tmp1 := dtcoeff (x1^2*x2^3*x3);
> elimsolve (tmp1,i2);
> tmp1 := dtcoeff (x1*x2^5);
> elimsolve (tmp1,h1);
> tmp1 := dtcoeff (x1*x2^4*x3);
> elimsolve (tmp1,i1);
> tmp1 := dtcoeff (x2^3*x3^3);
> elimsolve (tmp1,f1);
> tmp1 := dtcoeff (x2^5*x3);
> elimsolve (tmp1,e1);
> [seq(diff(H[i],x3),i=1..3)];
> contradict (1);
> H[3];
> contradict (1);
> 


==> ancsrc/dim3qrt.txt <==
> restart;
> efactors := proc (eq)
>   local F, IF, i, c;
>   F := factors (eq);
>   for i from 1 to nops(F[2]) do
>     c := content (F[2][i][1]);
>     F[2][i][1] := F[2][i][1] / c;
>     F[1] := F[1] * c ^ F[2][i][2];
>   od;  
>   IF := ifactors (F[1]);
>   return (IF[1],[op(IF[2]),op(F[2])]);
> end;
> psqf := proc (eq)
>   local EF, S, i;
>   EF := efactors (eq);
>   S := EF[1];
>   for i from 1 to nops(EF[2]) do
>     if (EF[2][i][2] > 0) then 
>       S := S * EF[2][i][1] 
>     fi
>   od;
>   return S
> end;
> initcases := proc ()
>   global nz, NZ, SV;  
>   if nargs = 0 then
>     nz := 1 
>   else 
>     nz := args[1]; 
>     printf ("We assume the following in our calculation:");
>     print (psqf (nz) <> 0);
>   fi;
>   NZ := [convert (nz,string)];
>   SV := [[]];
>   return
> end; 
> launchNZcase := proc (nz)
>   global NZ, SV;
>   local t;
>   NZ := [seq(NZ[i],i=1..nops(NZ)), convert (nz,string)];
>   SV := [seq(SV[i],i=1..nops(SV)), []];
>   printf ("Launching case level %d:", nops(NZ) - 1);
>   print (nz <> 0);
>   printf ("Assume from now on that:");
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0)
> end;
> contradict := proc (eq)
>   global NZ, SV, alph;
>   local t, EF, i, sv, nz;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 or nops (EF[2]) > 0 then
>     error "No contradiction: 'eq' might be zero!"
>   fi; 
>   printf ("Contradiction on case level %d, so:", nops(NZ) - 1);
>   for i from 1 to nops(SV[nops(SV)]) do
>     sv := cat (SV[nops(SV)][i], " := '");
>     sv := cat (sv, SV[nops(SV)][i], "'");
>     parse (sv, statement)
>   od;
>   nz := parse (NZ[nops(NZ)],statement);
>   print (nz = 0);
>   if nops(SV[nops(SV)]) > 0 then
>     printf ("Variables to be uneliminated:");
>     for i from 1 to nops(SV[nops(SV)]) do
>       sv := cat (SV[nops(SV)][i], " := '");
>       sv := cat (sv, SV[nops(SV)][i], "'");
>       print (sv);
>     od
>   fi;
>   if nops(NZ) <= 1 then
>     printf ("That is all, folks! ");
>     printf ("Check that all variables are uneliminated:");
>     print (alph);
>     return
>   fi;
>   NZ := [seq(NZ[i],i=1..nops(NZ)-1)];
>   SV := [seq(SV[i],i=1..nops(SV)-1)];
>   printf ("Proceed on case level %d with:", nops(NZ) - 1);
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0);
>   printf ("On account of:");
>   print (nz = 0);
>   if nargs = 1 and nops(indets(nz)) = 1 and degree (nz) = 1 then
>     EF := efactors (psqf (psqf (coeff (nz,indets(nz)[1])) / t));
>     if nops (EF[2]) = 0 then
>       elimsolve(nz, indets(nz)[1]);
>       return
>     fi;
>   elif nargs > 1 then
>     elimsolve (nz, args[2]);
>     return
>   fi; 
>   printf ("the following return value %s",
>           "can be used as an equation:");
>   return nz
> end;
> elimsolve := proc (eq, v)
>   global NZ, SV;
>   local t, EF, i, c1, c0, NZref, sv, F;
>   if not ({v} subset indets(v)) then
>     error "Second argument 'v' is not a variable!";
>   fi;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 then error "First argument 'eq' is zero!" fi;
>   if nops(EF[2]) = 0 then 
>     error "Contradiction: call 'contradict'!"
>   fi;
>   if nops(EF[2]) > 1 then 
>     error "'eq' has different factors which may be zero!"
>   fi;
>   if degree (EF[2][1][1], v) <> 1 then 
>     error "Degree of 'eq' w.r.t 'v' is not one!" 
>   fi;
>   c1 := coeff(EF[2][1][1],v,1);
>   c0 := coeff(EF[2][1][1],v,0);
>   EF := efactors (psqf (psqf (c1) / t));
>   if nops(EF[2]) > 0 then 
>     error "Coefficient of 'v' in 'eq' might be zero!"
>   fi;
>   EF := efactors (psqf (psqf (denom(eq)) / t));
>   if nops(EF[2]) > 0 then 
>     error "Denominator of argument 'eq' may be zero!"
>   fi;
>   print ({c1 <> 0});
>   NZref := false;
>   for i from 1 to nops(NZ) do
>     NZref := 
>       NZref or ({v} subset indets (parse (NZ[i],statement)));
>   od;
>   sv := convert (v, string);
>   F := factor (-c0/c1);
>   SV[nops(SV)] := 
>     [sv,seq(SV[nops(SV)][i],i=1..nops(SV[nops(SV)]))];
>   printf ("%s is set to:", sv);
>   sv := cat (sv, " := ", convert (F, string));
>   print (parse (sv,statement));
>   if NZref then 
>     printf ("Nonzero constraint refines to:");
>     t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>     print (t <> 0)
>   fi;
>   return
> end;
> initcpcoeff := proc (cp)
>   global x1, x2, x3, T, S, n;
>   local m, i, j, k, cp1, cp2, cp3;
>   S := Array (0..(deg-1)*n, 0..(deg-1)*n, 0..(deg-1)*n, 
>               0..n, storage=sparse);
>   for m from 0 to n-1 do
>     cp1 := coeff (cp, T, m);
>     for i from 0 to (deg-1)*(n-m) do
>       cp2 := coeff (cp1, x1, i);
>       for j from 0 to (deg-1)*(n-m)-i do
>         cp3 := coeff (cp2, x2, j);
>         k := (deg-1)*(n-m)-i-j;
>         S[i,j,k,m] := coeff (cp3, x3, k);
>       od
>     od
>   od;
>   return  
> end;
> cpcoeff := proc (t) 
>   global x1, x2, x3, T, S; 
>   local m, i, j, k;
>   m := degree (t, T);   
>   i := degree (t, x1); 
>   j := degree (t, x2);
>   k := degree (t, x3);
>   factor (S[i,j,k,m]) 
> end;
> n := 3;
> deg := 4;
> alph := 
> [[a1,b1,c1,d1,e1,f1,g1,h1,i1,j1,k1,l1,m1,n1,o1],       
>  [a2,b2,c2,d2,e2,f2,g2,h2,i2,j2,k2,l2,m2,n2,o2], 
>  [a3,b3,c3,d3,e3,f3,g3,h3,i3,j3,k3,l3,m3,n3,o3]];
> terms := [x1^4,x1^3*x2,x1^3*x3,x1^2*x2^2,x1^2*x2*x3,          
>           x1^2*x3^2,x1*x2^3,x1*x2^2*x3,x1*x2*x3^2,x1*x3^3,
>           x2^4,x2^3*x3,x2^2*x3^2,x2*x3^3,x3^4];
> M := evalm ([[0,0,0],[1,0,0],[0,1,0]]);
> H := Vector (evalm (M &* [seq(terms[k]/degree(terms[k],
>                           [x1,x2,x3][k]),k=1..n)] +
> ['add (alph[l,k]*terms[k],k=n+1..nops(terms))'$l=1..n]));
> with (linalg):
> JH := jacobian (H,[x1,x2,x3]):
> cp := expand (det (T-JH)-T^n):
> initcpcoeff (cp);
> initcases (6);
> for i from 2 by -1 to 0 do
>   for j from 3-i by -1 to 0 do
>     v := coeff (coeff (coeff (H[3],x1,i),x2,j),x3,4-i-j);
>     m := cpcoeff (x1^i * x2^j * x3^(3-i-j) * T^2);
>     elimsolve (m,v);
>   od;
> od;
> for i from 2 by -1 to 0 do
>   for j from 3-i by -1 to 0 do
>     v := coeff (coeff (coeff (H[2],x1,i),x2,j),x3,4-i-j);
>     m := cpcoeff (x1^(i+3) * x2^j * x3^(3-i-j) * T);
>     elimsolve (m,v);
>   od;
> od;
> for i from 2 by -1 to 0 do
>   for j from 3-i by -1 to 0 do
>     v := coeff (coeff (coeff (H[1],x1,i),x2,j),x3,4-i-j);
>     m := cpcoeff (x1^(i+6) * x2^j * x3^(3-i-j));
>     elimsolve (m,v);
>   od;
> od;
> launchNZcase (d1);
> tmp1 := cpcoeff (x1^5*x2*x3^3);
> elimsolve (tmp1, d3);
> tmp1 := cpcoeff (x1^5*x2^2*x3^2);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff (x1^5*x2^3*x3);
> elimsolve (tmp1,k1);
> tmp1 := cpcoeff (x1^5*x2^4);
> elimsolve (tmp1,k2);
> tmp1 := cpcoeff (x1^2*x2^2*x3^2*T);
> elimsolve (tmp1,g3);
> tmp1 := cpcoeff (x1^2*x2^4*T);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff (x1^2*x3^4*T);
> tmp2 := cpcoeff (x1^2*x2^3*x3*T);
> tmp3 := factor(3 * tmp1 + d1 * tmp2);
> elimsolve (tmp3, g1);
> tmp1 := cpcoeff (x1^5*x3^4);
> tmp2 := cpcoeff (x1^4*x3^5);
> tmp3 := factor(tmp2 - 16*d2 * tmp1); 
> elimsolve (tmp3, d2);
> tmp1 := cpcoeff (x1*x3^5*T);
> contradict (tmp1);
> launchNZcase (d2);
> tmp1 := cpcoeff (x1^5*x2^4);
> elimsolve (tmp1,k1);
> tmp1 := cpcoeff (x1^2*x2^4*T);
> elimsolve (tmp1,k2);
> launchNZcase (g1);
> tmp1 := cpcoeff (x1^5*x2^3*x3);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x1^2*x2^2*x3^2*T);
> contradict (tmp1);
> tmp1 := cpcoeff (x1^2*x2^2*x3^2*T);
> contradict (tmp1);
> tmp1 := cpcoeff (x1^5*x2^3*x3);
> elimsolve (tmp1,g1);
> launchNZcase (g2);
> tmp1 := cpcoeff (x1^4*x2^5);
> elimsolve (tmp1,k1);
> tmp1 := cpcoeff (x1^2*x2^4*T);
> contradict (tmp1);
> tmp1 := cpcoeff (x1^3*x2^5*x3);
> elimsolve (tmp1,k1);
> tmp1 := cpcoeff (x2^6*T);
> elimsolve (tmp1,k2);
> jacobian(H,[x1,x2,x3]);
> contradict (1);
> 


==> ancsrc/dim3upoqrt.txt <==
> restart;
> efactors := proc (eq)
>   local F, IF, i, c;
>   F := factors (eq);
>   for i from 1 to nops(F[2]) do
>     c := content (F[2][i][1]);
>     F[2][i][1] := F[2][i][1] / c;
>     F[1] := F[1] * c ^ F[2][i][2];
>   od;  
>   IF := ifactors (F[1]);
>   return (IF[1],[op(IF[2]),op(F[2])]);
> end;
> psqf := proc (eq)
>   local EF, S, i;
>   EF := efactors (eq);
>   S := EF[1];
>   for i from 1 to nops(EF[2]) do
>     if (EF[2][i][2] > 0) then 
>       S := S * EF[2][i][1] 
>     fi
>   od;
>   return S
> end;
> initcases := proc ()
>   global nz, NZ, SV;  
>   if nargs = 0 then
>     nz := 1 
>   else 
>     nz := args[1]; 
>     printf ("We assume the following in our calculation:");
>     print (psqf (nz) <> 0);
>   fi;
>   NZ := [convert (nz,string)];
>   SV := [[]];
>   return
> end; 
> launchNZcase := proc (nz)
>   global NZ, SV;
>   local t;
>   NZ := [seq(NZ[i],i=1..nops(NZ)), convert (nz,string)];
>   SV := [seq(SV[i],i=1..nops(SV)), []];
>   printf ("Launching case level %d:", nops(NZ) - 1);
>   print (nz <> 0);
>   printf ("Assume from now on that:");
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0)
> end;
> contradict := proc (eq)
>   global NZ, SV, alph;
>   local t, EF, i, sv, nz;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 or nops (EF[2]) > 0 then
>     error "No contradiction: 'eq' might be zero!"
>   fi; 
>   printf ("Contradiction on case level %d, so:", nops(NZ) - 1);
>   for i from 1 to nops(SV[nops(SV)]) do
>     sv := cat (SV[nops(SV)][i], " := '");
>     sv := cat (sv, SV[nops(SV)][i], "'");
>     parse (sv, statement)
>   od;
>   nz := parse (NZ[nops(NZ)],statement);
>   print (nz = 0);
>   if nops(SV[nops(SV)]) > 0 then
>     printf ("Variables to be uneliminated:");
>     for i from 1 to nops(SV[nops(SV)]) do
>       sv := cat (SV[nops(SV)][i], " := '");
>       sv := cat (sv, SV[nops(SV)][i], "'");
>       print (sv);
>     od
>   fi;
>   if nops(NZ) <= 1 then
>     printf ("That is all, folks! ");
>     printf ("Check that all variables are uneliminated:");
>     print (alph);
>     return
>   fi;
>   NZ := [seq(NZ[i],i=1..nops(NZ)-1)];
>   SV := [seq(SV[i],i=1..nops(SV)-1)];
>   printf ("Proceed on case level %d with:", nops(NZ) - 1);
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0);
>   printf ("On account of:");
>   print (nz = 0);
>   if nargs = 1 and nops(indets(nz)) = 1 and degree (nz) = 1 then
>     EF := efactors (psqf (psqf (coeff (nz,indets(nz)[1])) / t));
>     if nops (EF[2]) = 0 then
>       elimsolve(nz, indets(nz)[1]);
>       return
>     fi;
>   elif nargs > 1 then
>     elimsolve (nz, args[2]);
>     return
>   fi; 
>   printf ("the following return value %s",
>           "can be used as an equation:");
>   return nz
> end;
> elimsolve := proc (eq, v)
>   global NZ, SV;
>   local t, EF, i, c1, c0, NZref, sv, F;
>   if not ({v} subset indets(v)) then
>     error "Second argument 'v' is not a variable!";
>   fi;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 then error "First argument 'eq' is zero!" fi;
>   if nops(EF[2]) = 0 then 
>     error "Contradiction: call 'contradict'!"
>   fi;
>   if nops(EF[2]) > 1 then 
>     error "'eq' has different factors which may be zero!"
>   fi;
>   if degree (EF[2][1][1], v) <> 1 then 
>     error "Degree of 'eq' w.r.t 'v' is not one!" 
>   fi;
>   c1 := coeff(EF[2][1][1],v,1);
>   c0 := coeff(EF[2][1][1],v,0);
>   EF := efactors (psqf (psqf (c1) / t));
>   if nops(EF[2]) > 0 then 
>     error "Coefficient of 'v' in 'eq' might be zero!"
>   fi;
>   EF := efactors (psqf (psqf (denom(eq)) / t));
>   if nops(EF[2]) > 0 then 
>     error "Denominator of argument 'eq' may be zero!"
>   fi;
>   print ({c1 <> 0});
>   NZref := false;
>   for i from 1 to nops(NZ) do
>     NZref := 
>       NZref or ({v} subset indets (parse (NZ[i],statement)));
>   od;
>   sv := convert (v, string);
>   F := factor (-c0/c1);
>   SV[nops(SV)] := 
>     [sv,seq(SV[nops(SV)][i],i=1..nops(SV[nops(SV)]))];
>   printf ("%s is set to:", sv);
>   sv := cat (sv, " := ", convert (F, string));
>   print (parse (sv,statement));
>   if NZref then 
>     printf ("Nonzero constraint refines to:");
>     t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>     print (t <> 0)
>   fi;
>   return
> end;
> initcpcoeff := proc (cp)
>   global x1, x2, x3, T, S, n, deg;
>   local i, j, k, m, cp1, cp2, cp3;
>   S := Array (0..9, 0..9, 0..9, 0..3, storage=sparse);
>   for m from 0 to n-1 do
>     cp1 := coeff (cp, T, m);
>     for i from 0 to (deg-1)*(n-m) do
>       cp2 := coeff (cp1, x1, i);
>       for j from 0 to (deg-1)*(n-m)-i do
>         cp3 := coeff (cp2, x2, j);
>         for k from 0 to (deg-1)*(n-m)-i-j do
>           S[i,j,k,m] := coeff (cp3, x3, k);
>         od
>       od
>     od
>   od;
>   return;  
> end;
> cpcoeff := proc (t) 
>   global x1, x2, x3, x4, T, S; 
>   local i, j, k, l, m;
>   i := degree (t, x1);
>   j := degree (t, x2);
>   k := degree (t, x3);
>   m := degree (t, T);
>   factor (S[i,j,k,m]); 
> end;
> startnewHcase := proc()
>   global remainingHcases, H, JH, cp, n;
>   local i;
>   if remainingHcases = [] then
>     printf ("No cases for H remaining; %s", 
>             "all cases have been evaluated.");
>     return
>   fi;
>   printf ("Starting case H = %s:", remainingHcases[1]);
>   H := parse (remainingHcases[1]):
>   print (H):
>   remainingHcases := [seq(remainingHcases[i],
>                       i=2..nops(remainingHcases))]:
>   JH := jacobian (H,[x1,x2,x3]):
>   cp := expand (det (T-JH)-T^n): 
>   initcpcoeff (cp);
> end;
> n := 3;
> deg := 4;
> alph := 
> [[a1,b1,c1,d1,e1,f1,g1,h1,i1,j1,k1,l1,m1,n1,o1,p1,q1,r1,s1],       
>  [a2,b2,c2,d2,e2,f2,g2,h2,i2,j2,k2,l2,m2,n2,o2,p2,q2,r2,s2], 
>  [a3,b3,c3,d3,e3,f3,g3,h3,i3,j3,k3,l3,m3,n3,o3,p3,q3,r3,s3]];
> terms := [x1^3,x1^2*x2,x1^2*x3,x1^2,x1*x2^2,x1*x2*x3,x1*x2, 
>           x1*x3^2,x1*x3,x1,x2^3,x2^2*x3,x2^2,x2*x3^2,
>           x2*x3,x2,x3^3,x3^2,x3];
> H0 := ['add (alph[l,k]*terms[k],k=1..nops(terms))'$l=1..n]; 
> H1 := Vector (evalm(H0 + [0, 1/4*x1^4, x1^3*x2 
>               + u3*x1^2*x2^2+v3*x1*x2^3+w3*x2^4]));
> H2 := Vector (evalm (H0 + [0,1/4*x1^4 
>               + u2*x1^2*x3^2+v2*x1*x3^3+w2*x3^4, 0]));
> remainingHcases := ["H1", "H2"];
> with (linalg):
> startnewHcase ();
> initcases (6);
> for i from 2 by -1 to 0 do
>   for j from 3-i by -1 to 0 do
>     for k from 3-i-j by -1 to 1 do
>       v := coeff (coeff (coeff (H[3],x1,i),x2,j),x3,k);
>       m := cpcoeff (x1^i * x2^j * x3^(k-1) * T^2);
>       elimsolve (m,v);
>     od
>   od;
> od;
> for i from 2 by -1 to 0 do
>   for j from 3-i by -1 to 0 do
>     for k from 3-i-j by -1 to 1 do
>       v := coeff (coeff (coeff (H[2],x1,i),x2,j),x3,k);
>       m := cpcoeff (x1^(i+3) * x2^j * x3^(k-1) * T);
>       elimsolve (m,v);
>     od
>   od;
> od;
> for i from 2 by -1 to 0 do
>   for j from 3-i by -1 to 0 do
>     for k from 3-i-j by -1 to 1 do
>       v := coeff (coeff (coeff (H[1],x1,i),x2,j),x3,k);
>       m := cpcoeff (x1^(i+6) * x2^j * x3^(k-1));
>       elimsolve (m,v);
>     od
>   od;
> od;
> tmp1 := cpcoeff(x2^2*x3^2*T);
> elimsolve (tmp1,k1);
> tmp1 := cpcoeff(x1^2*x3^2*T);
> elimsolve (tmp1,e1);
> launchNZcase (b1);
> tmp1 := cpcoeff (x1^5*x2^2);
> elimsolve (tmp1,k2);
> tmp1 := cpcoeff (x1*x3^2*T);
> elimsolve (tmp1,e2);
> tmp1 := cpcoeff (x2^3*x3*T);
> elimsolve (tmp1,w3);
> tmp1 := cpcoeff (x1*x2^2*x3*T);
> elimsolve (tmp1,v3);
> tmp1 := cpcoeff (x2^3*x3^2);
> elimsolve (tmp1,u3);
> tmp1 := cpcoeff (x2*x3^3);
> contradict (tmp1,'b1');
> launchNZcase (e2);
> tmp1 := cpcoeff (x1*x2*x3*T);
> elimsolve (tmp1,m1);
> launchNZcase (3*a1+b2);
> tmp1 := cpcoeff(x1^5*x2);
> elimsolve (tmp1,u3);
> launchNZcase (3*a1*b2-g1);
> tmp1 := cpcoeff(x1^3*x2^3);
> elimsolve (tmp1,w3);
> tmp1 := cpcoeff(x1^4*x2^2);
> elimsolve (tmp1,v3);
> launchNZcase (k2);
> tmp1 := cpcoeff(x3^2*T);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x2^4*T);
> contradict (tmp1,'k2');
> tmp1 := cpcoeff (x1^2*x2^2*T);
> contradict (tmp1,'g1');
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,k2);
> tmp1 := cpcoeff (x1^2*x3*T);
> contradict (tmp1,'b2');
> launchNZcase (k2);
> tmp1 := cpcoeff (x1^4*x3);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x2^4*T);
> contradict (tmp1,'k2');
> tmp1 := cpcoeff (x1^2*x3*T);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x1^2*x2^2*T);
> contradict (tmp1,'e2');
> launchNZcase (k2);
> tmp1 := cpcoeff (x1*x2*x3*T);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,m1);
> tmp1 := cpcoeff (x2^4*T);
> contradict (tmp1,'k2');
> launchNZcase (w3);
> tmp1 := cpcoeff (x2^4*T);
> elimsolve (tmp1,m1);
> tmp1 := cpcoeff (x1*x2^3*T);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,b2);
> tmp1 := cpcoeff (x2^3*T);
> elimsolve (tmp1,p1);
> launchNZcase (a1);
> tmp1 := cpcoeff (x1^2*x2*T);
> elimsolve (tmp1,m2);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,m2);
> launchNZcase (j1);
> launchNZcase (p2);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,p2);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'p2');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,p2);
> launchNZcase (d1);
> launchNZcase (g2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'g2');
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'d1');
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,g2);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> jacobian(H,[x1,x2,x3]);
> contradict (1,'w3');
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,m1);
> launchNZcase (v3);
> tmp1 := cpcoeff (x1^2*x2^2*T);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,b2);
> tmp1 := cpcoeff (x1*x2^2*T);
> elimsolve (tmp1,p1);
> launchNZcase (a1);
> tmp1 := cpcoeff (x1^2*x2^2);
> elimsolve (tmp1,m2);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,m2);
> launchNZcase (j1);
> launchNZcase (p2);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,p2);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'p2');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,p2);
> launchNZcase (d1);
> launchNZcase (g2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'g2');
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'d1');
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,g2);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> jacobian(H,[x1,x2,x3]);
> contradict (1,'v3');
> launchNZcase (u3);
> tmp1 := cpcoeff (x1^5*x2);
> elimsolve (tmp1,b2);
> tmp1 := cpcoeff (x2*x3*T);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x1^2*x2*T);
> elimsolve (tmp1,p1);
> launchNZcase (a1);
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,m2);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,m2);
> launchNZcase (j1);
> launchNZcase (p2);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,p2);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'p2');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,p2);
> launchNZcase (d1);
> launchNZcase (g2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'g2');
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'d1');
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,g2);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> jacobian(H,[x1,x2,x3]);
> contradict (1,'u3');
> launchNZcase (k3);
> tmp1 := cpcoeff (x1*x2^2*T);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,b2);
> launchNZcase (a1);
> tmp1 := cpcoeff (x1^2*x2*T);
> elimsolve (tmp1,m2);
> tmp1 := cpcoeff (x1^2*x2^2);
> elimsolve (tmp1,p1);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,p1);
> tmp1 := cpcoeff (x3*T);
> elimsolve (tmp1,m2);
> launchNZcase (j1);
> launchNZcase (p2);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,p2);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'p2');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,p2);
> launchNZcase (d1);
> launchNZcase (g2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'g2');
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'d1');
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,g2);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> jacobian(H,[x1,x2,x3]);
> contradict (1,'k3');
> launchNZcase (27*a1^3+6*g1*a1+g1*b2);
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,e3);
> tmp1 := cpcoeff (x2*T);
> elimsolve (tmp1,g3);
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,j3);
> tmp1 := cpcoeff (x1^5);
> elimsolve (tmp1,b3);
> launchNZcase (2*m2+g1);
> tmp1 := cpcoeff (x3^2);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x1*x3*T);
> contradict (tmp1,'g1');
> tmp1 := cpcoeff(x2^3);
> elimsolve (tmp1,m2);
> tmp1 := cpcoeff(x1^2*x2*T);
> eq1 := contradict (tmp1);
> launchNZcase (g1);
> elimsolve (eq1,b2);
> launchNZcase (m2);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x1^2*x2^2);
> elimsolve (tmp1,m2);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'m2');
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'g1');
> elimsolve (eq1,a1);
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,m2);
> launchNZcase (b2);
> tmp1 := cpcoeff (x3*T);
> elimsolve (tmp1,p1);
> tmp1 := cpcoeff (x1^2*x2*T);
> elimsolve (tmp1,e3);
> tmp1 := cpcoeff (x1*x2*T);
> elimsolve (tmp1,m3);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,p3);
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,g3);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,d1);
> launchNZcase (j1);
> launchNZcase (p2*b2-3*b3*b2*g2+b3^2*b2^2+2*g2^2);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,p2);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'p2');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,p2);
> det(T-jacobian(H,[x1,x2,x3]));
> simplify(evalm([H[1],H[2],H[3]]));
> M := evalm([[C,0,0],[0,-4*C^4*b2,0],
>             [0,4*C^5*(2*b3*b2-3*g2),-4*b2^2*C^5]]);
> det(M);
> G := simplify(evalm(M&*subs({seq([x1,x2,x3][i]=
>               evalm(M^(-1)&*[x1,x2,x3])[i],i=1..n)},H)));
> simplify(jacobian(subs(x1=x1+C*(b3-2*g2/b2),evalm(G)),[x2,x3]));
> contradict (1,'b2');
> launchNZcase (p1);
> tmp1 := cpcoeff (x2^2);
> elimsolve (tmp1,e3);
> tmp1 := cpcoeff (x1^2*x2);
> contradict (tmp1,'p1');
> launchNZcase (j1);
> launchNZcase (p2);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,p2);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'p2');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,'p2');
> launchNZcase (d1);
> launchNZcase (g2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'g2');
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'d1');
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,g2);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> jacobian(H,[x1,x2,x3]);
> contradict (1);
> startnewHcase ();
> initcases (6);
> for i from 2 by -1 to 0 do
>   for j from 3-i by -1 to 1 do
>     for k from 3-i-j by -1 to 0 do
>       v := coeff (coeff (coeff (H[2],x1,i),x2,j),x3,k);
>       m := cpcoeff (x1^i * x2^(j-1) * x3^k * T^2);
>       elimsolve (m,v);
>     od
>   od;
> od;
> for i from 2 by -1 to 0 do
>   for j from 3-i by -1 to 1 do
>     for k from 3-i-j by -1 to 0 do
>       v := coeff (coeff (coeff (H[1],x1,i),x2,j),x3,k);
>       m := cpcoeff (x1^(i+3) * x2^(j-1) * x3^k * T);
>       elimsolve (m,v);
>     od
>   od;
> od;
> launchNZcase (k3);
> tmp1 := cpcoeff (x2^2*x3^3*T);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x1*x2^2*x3^2*T);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x1^2*x2^2*x3*T);
> elimsolve (tmp1,u2);
> tmp1 := cpcoeff (x1^3*x2^2*x3^2);
> elimsolve (tmp1,q1);
> tmp1 := cpcoeff (x1^4*x2^2*x3);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff (x1^5*x2^2);
> elimsolve (tmp1,c1);
> tmp1 := cpcoeff (x2^4*T);
> elimsolve (tmp1,n3);
> tmp1 := cpcoeff (x2^3*x3*T);
> elimsolve (tmp1,q3);
> tmp1 := cpcoeff (x2^2*x3^2*T);
> elimsolve (tmp1,q2);
> tmp1 := cpcoeff (x1*x2^2*x3*T);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x1*x2^3*T);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff (x1^3*x2^2*x3);
> elimsolve (tmp1,r1);
> tmp1 := cpcoeff (x1^4*x2^2);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x1^2*x2^2*T);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (x1^3*x2^3);
> elimsolve (tmp1,f3);
> tmp1 := cpcoeff (x1*x2^2*T);
> elimsolve (tmp1,i2);
> tmp1 := cpcoeff (x2^2*x3*T);
> elimsolve (tmp1,r2);
> tmp1 := cpcoeff (x2^3*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,c3);
> tmp1 := cpcoeff (x1^3*x2^2);
> elimsolve (tmp1,s1);
> tmp1 := cpcoeff(x2^2*T);
> elimsolve (tmp1,s2);
> tmp1 := cpcoeff (x2^3);
> elimsolve (tmp1,a1);
> launchNZcase (3*o3*k3-2*l3*m3);
> tmp1 := cpcoeff (x1*x2*T);
> elimsolve (tmp1,i3);
> tmp1 := cpcoeff (x2*T);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (x3*T);
> contradict (tmp1,o3);
> launchNZcase (6*k3*j1+3*k3*s3-l3*p3);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,d1);
> launchNZcase (3*k3*s3+3*k3*j1-l3*p3);
> launchNZcase (j1);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,j1);
> launchNZcase (d1);
> launchNZcase (l3*g3-3*i3*k3);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,i3);
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'i3');
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'d1');
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,i3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M:=evalm([[1,0,0],[0,1,-l3/3/k3],[0,0,1]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'k3');
> launchNZcase (e3);
> tmp1 := cpcoeff (x1^4*x2^3);
> elimsolve (tmp1,u2);
> tmp1 := cpcoeff (x1^6*x2);
> elimsolve (tmp1,c1);
> tmp1 := cpcoeff (x2^4*T);
> elimsolve (tmp1,l3);
> tmp1 := cpcoeff (x1*x2*x3^3*T);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x1*x2^3*T);
> elimsolve (tmp1,n3);
> tmp1 := cpcoeff (x1^2*x2*x3^2*T);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x1^4*x2*x3^2);
> elimsolve (tmp1,q1);
> tmp1 := cpcoeff (x1^5*x2*x3);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,q3);
> tmp1 := cpcoeff (x1*x2*x3^2*T);
> elimsolve (tmp1,q2);
> tmp1 := cpcoeff (x1^2*x2*x3*T);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x1^2*x2^2*T);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff (x1^5*x2);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,c3);
> tmp1 := cpcoeff (x2^2*x3*T);
> elimsolve (tmp1,r1);
> tmp1 := cpcoeff (x1^2*x2^3);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (x1*x2^2*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x1*x2*x3*T);
> elimsolve (tmp1,r2);
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,s1);
> tmp1 := cpcoeff (x1^2*x2*T);
> elimsolve (tmp1,i2);
> launchNZcase (a1);
> launchNZcase (-f3*m3+e3*o3);
> tmp1 := cpcoeff (x1^2*x2^2);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'o3');
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x1*x2*T);
> elimsolve (tmp1,s2);
> launchNZcase (j1);
> launchNZcase (2*e3*s3-p3*f3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s3);
> launchNZcase (d1);
> launchNZcase (2*i3*e3-f3*g3);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,i3);
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'i3');
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'d1');
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,i3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M:=evalm([[1,0,0],[0,1,-f3/2/e3],[0,0,1]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'e3');
> tmp1 := cpcoeff (x2^4*T);
> elimsolve (tmp1,l3);
> launchNZcase (b3);
> tmp1 := cpcoeff (x1^7);
> elimsolve (tmp1,c1);
> tmp1 := cpcoeff (x1^6*x2);
> elimsolve (tmp1,u2);
> tmp1 := cpcoeff (x1^6*x3);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff (x1^5*x2*x3);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x1^2*x3^3*T);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x2^2*x3^2*T);
> elimsolve (tmp1,n3);
> tmp1 := cpcoeff (x1^2*x2^2*T);
> elimsolve (tmp1,f3);
> tmp1 := cpcoeff (x1^5*x3^2);
> elimsolve (tmp1,q1);
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,q3);
> tmp1 := cpcoeff (x2^2*x3*T);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff (x1^5*x2);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x1^5*x3);
> elimsolve (tmp1,r1);
> tmp1 := cpcoeff (x1^2*x3^2*T);
> elimsolve (tmp1,q2);
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x1^5);
> elimsolve (tmp1,s1);
> tmp1 := cpcoeff (x1^2*x3*T);
> elimsolve (tmp1,r2);
> tmp1 := cpcoeff (x1^2*x2*T);
> elimsolve (tmp1,r3);
> launchNZcase (-3*a1*c3-c3^2-c2*b3-9*a1^2);
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,o3);
> launchNZcase (3*a1*b3+m3);
> tmp1 := cpcoeff (x1^4*x3);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'m3');
> launchNZcase (a1);
> tmp1 := cpcoeff (x2^3);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'c2');
> launchNZcase (a1);
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,m3);
> tmp1 := cpcoeff (x1^4*x3);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,s2);
> launchNZcase (m3);
> tmp1 := cpcoeff (x1*x2*T);
> elimsolve (tmp1,i2);
> tmp1 := cpcoeff(x1^3);
> elimsolve (tmp1,d1);
> tmp1 := cpcoeff (x2*T);
> elimsolve (tmp1,i3);
> launchNZcase (j1);
> launchNZcase (-p3*c3+s3*b3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M:=evalm([[1,0,0],[0,1,-c3/b3],[0,0,1]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'m3');
> tmp1 := cpcoeff (x1^2*x2);
> elimsolve (tmp1,i2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,d1);
> launchNZcase (-c3*g3+i3*b3);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,p3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,j1);
> det(T-jacobian(H,[x1,x2,x3]));
> simplify(evalm([H[1],H[2],H[3]]));
> M := evalm([[-(i3*b3-c3*g3)/b3,0,0],
>             [-1/b3^4*(c3*d3+d2*b3)*(i3*b3-c3*g3)^3,
>              (i3*b3-c3*g3)^4/b3^4,(i3*b3-c3*g3)^4*c3/b3^5],
>             [0,1/2*(i3*b3-c3*g3)^5/b3^6*g3,
>              1/2*(i3*b3-c3*g3)^5*(2*i3*b3-c3*g3)/b3^7]]);
> det (M);
> G := simplify(evalm(M&*subs({seq([x1,x2,x3][i]=
>               evalm(M^(-1)&*[x1,x2,x3])[i],i=1..n)},H)));
> simplify(jacobian(G,[x2,x3]));
> contradict(1,'i3');
> launchNZcase (j1);
> launchNZcase (s3*b3-c3*p3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff(T);
> elimsolve (tmp1,s3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm ([[1,0,0],[0,1,-c3/b3],[0,0,1]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict(1,'b3');
> tmp1 := cpcoeff (x1^2*x2^2*T);
> elimsolve (tmp1,f3);
> tmp1 := cpcoeff (x2^2*x3^2*T);
> elimsolve (tmp1,n3);
> launchNZcase (m3);
> tmp1 := cpcoeff (x1^5*x2);
> elimsolve (tmp1,c1);
> tmp1 := cpcoeff (x2*x3^3*T);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x1*x2*x3^2*T);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x1^2*x2*x3*T);
> elimsolve (tmp1,u2);
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,c3);
> tmp1 := cpcoeff (x1^4*x2*x3);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff (x1^3*x2*x3^2);
> elimsolve (tmp1,q1);
> tmp1 := cpcoeff (x1*x2^2*T);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,q3);
> tmp1 := cpcoeff (x2*x3^2*T);
> elimsolve (tmp1,q2);
> tmp1 := cpcoeff (x1*x2*x3*T);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x1^3*x2*x3);
> elimsolve (tmp1,r1);
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x1^2*x2*T);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x1^2*x3*T);
> elimsolve (tmp1,a1);
> tmp1 := cpcoeff (x1^3*x2);
> elimsolve (tmp1,s1);
> tmp1 := cpcoeff (x2*x3*T);
> elimsolve (tmp1,r2);
> tmp1 := cpcoeff(1);
> tmp2 := cpcoeff(T);
> tmp3 := factor(tmp1 + j1*tmp2);
> elimsolve (tmp3,j1);
> tmp1 := cpcoeff(x2*T);
> elimsolve (tmp1,s2);
> tmp1 := cpcoeff (x1*x2*T);
> elimsolve (tmp1,i2);
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s3);
> launchNZcase (d1);
> launchNZcase (o3*g3-2*i3*m3);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,i3);
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'i3');
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'d1');
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,i3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm([[1,0,0],[0,1,-o3/2/m3],[0,0,1]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'m3');
> launchNZcase (a3);
> tmp1 := cpcoeff (x1^2*x2*T);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff (x1^2*x3^2*T);
> elimsolve (tmp1,q1);
> tmp1 := cpcoeff (x1^2*x3*T);
> elimsolve (tmp1,r1);
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,s1);
> launchNZcase (g3);
> tmp1 := cpcoeff (x2*x3*T);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x2*T);
> elimsolve (tmp1,i2);
> tmp1 := cpcoeff (x1*x3^2*T);
> elimsolve (tmp1,q2);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,r2);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,s2);
> tmp1 := cpcoeff (x1*x2*x3*T);
> elimsolve (tmp1,q3);
> tmp1 := cpcoeff (x1*x2*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x2*x3^2*T);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x1*x3^3*T);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,h3);
> launchNZcase (c1);
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,a1);
> tmp1 := cpcoeff(x1^5);
> elimsolve (tmp1,d1);
> tmp1 := cpcoeff (x2^3);
> elimsolve (tmp1,o3);
> launchNZcase (3*a3*c1+c3^2);
> tmp1 := cpcoeff(x1^5*x3);
> elimsolve (tmp1,u2);
> launchNZcase (9*c1^2*a3^2+6*c3^2*a3*c1+c3*c1*g3+c3^4);
> elimsolve (a3+1/3*var1^2*c1,a3);
> launchNZcase (-c1*g3-c3^3-c3^2*var1*c1+c3*var1^2*c1^2+var1^3*c1^3);
> tmp1 := cpcoeff(x1^4*x2);
> elimsolve (tmp1,g3);
> tmp1 := cpcoeff(x1^4*x3^2);
> tmp2 := cpcoeff (x1^3*x3^3);
> tmp3 := factor(4*c3*tmp1 + c1*var1^2*tmp2);
> contradict (tmp3,'g3');
> tmp1 := cpcoeff(x1^4*x3^2);
> tmp2 := cpcoeff(x1^3*x3^3);
> tmp3 := factor(4*c3*tmp1 + c1*var1^2*tmp2);
> eq1 := contradict (tmp3);
> launchNZcase (c3);
> elimsolve (eq1,g3);
> launchNZcase (3*c1*c3^2*i1*a3-4*d3*c1^2*c3^2+c2*c3^5+i1*c3^4+ 
>               6*a3*c2*c3^3*c1-3*c3^3*c1*i3-9*a3*c1^2*i3*c3- 
>               c1^2*p3*c3+3*a2*c1*c3^4+18*a2*c1^2*a3*c3^2- 
>               12*d3*c1^3*a3+9*a3^2*c2*c1^2*c3+27*a2*c1^3*a3^2);
> tmp1 := cpcoeff (x3^4);
> elimsolve (tmp1,p3);
> tmp1 := cpcoeff (x1^4);
> contradict (tmp1,'p3');
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,i1);
> launchNZcase (j3*c1-j1*c3);
> launchNZcase (81*a2^2*c1^4*a3^2-54*a2*c1^4*a3*d3+3*c1^4*a3*j3 + 
> 8*d3^2*c1^4+54*a2*c1^3*a3^2*c3*c2+54*a2^2*c1^3*a3*c3^2 - 
> 18*d3*c1^3*c3*c2*a3+3*c1^3*a3*c3*s3-27*a2*c1^3*a3*c3*i3 + 
> c1^3*j3*c3^2+8*d3*c1^3*c3*i3-18*d3*c1^3*c3^2*a2 + 
> 9*c1^2*c3^2*c2^2*a3^2-9*c1^2*c3^2*c2*a3*i3+36*a2*c1^2*a3*c2*c3^3 + 
> 9*c1^2*c3^4*a2^2+2*c1^2*c3^2*i3^2+c1^2*s3*c3^3-9*c1^2*c3^3*i3*a2 - 
> 6*d3*c1^2*c2*c3^3+6*c1*c3^4*c2^2*a3+6*c1*c3^5*a2*c2 - 
> 3*c1*c3^4*i3*c2+c2^2*c3^6);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s3);
> det(T-jacobian(H,[x1,x2,x3]));
> simplify(evalm([H[1],H[2],H[3]]));
> factor(c3*H[1]-c1*H[3]);
> M := evalm([[1/c3*C,0,-c1*C/c3^2], [c3^2/C,0,0], 
>             [0,3*a3*c1+c3^2,(-6*c1*c2*c3*a3-18*c1^2*a2*a3+ 
>              6*c1^2*d3-2*c2*c3^3-6*c1*a2*c3^2+3*c3*i3*c1)/
>              (3*a3*c1+c3^2)]]);
> factor(det (M));
> G := simplify(evalm(M&*subs({seq([x1,x2,x3][i]=
>               evalm(M^(-1)&*[x1,x2,x3])[i],i=1..n)},H)));
> simplify(jacobian(subs(x1=x1-C*
>          (-9*c1^2*a2*a3+4*c1^2*d3-3*c1*c2*c3*a3+ 
>           2*c3*i3*c1-3*c1*a2*c3^2-c2*c3^3)/ 
>           (c3*c1*(3*a3*c1+c3^2)),evalm(G)),[x2,x3]));
> contradict(1,'c3');
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,c1);
> tmp1 := cpcoeff (x1^3*x3^3);
> contradict (tmp1,'c1');
> tmp1 := cpcoeff (x1^5*x3);
> contradict (tmp1,'c1');
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,c3);
> tmp1 := cpcoeff (x2^3);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,u2);
> launchNZcase (a1);
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,g3);
> tmp1 := cpcoeff (x1^4*x3);
> elimsolve (tmp1,p3);
> launchNZcase (a3*i1-a1*i3);
> tmp1 := cpcoeff (x3^4);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x1^3);
> contradict (tmp1,'i1');
> tmp1 := cpcoeff (x1^2*x2);
> elimsolve (tmp1,d1);
> launchNZcase (j3*a1-j1*a3);
> launchNZcase (3*s3*a3^2*a1+3*j3*a3*a1^2-18*a3^2*c2*a1*d3 + 
> 2*a3^2*i3^2+81*a2^2*a3^2*a1^2+8*a1^2*d3^2+9*a3^4*c2^2 - 
> 54*a1^2*d3*a2*a3-9*a3^3*c2*i3+54*a3^3*c2*a2*a1-27*a2*a3^2*a1*i3 + 
> 8*a1*d3*a3*i3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s3);
> det(T-jacobian(H,[x1,x2,x3]));
> simplify(evalm([H[1],H[2],H[3]]));
> factor(a3*H[1]-a1*H[3]);
> M := evalm([[C,0,-C/a3*a1], [0,0,1], [0,3*C*a3, 
>      -C*(6*a3*a2*a1+2*c2*a3^2-i3*a3-2*d3*a1)/a3/a1]]);
> G := simplify(evalm(M&*subs({seq([x1,x2,x3][i]=
>               evalm(M^(-1)&*[x1,x2,x3])[i],i=1..n)},H)));
> simplify(jacobian(subs(x1=x1+
>          1/3*C*(3*c2*a3^2+9*a3*a2*a1-2*i3*a3-4*d3*a1)/
>          (a1*a3),evalm(G)),[x2,x3]));
> contradict (1,'a1');
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x1^2*x2);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,d1);
> launchNZcase (j1);
> launchNZcase (-p3*i3+s3*g3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm([[1,0,0],[0,1,-i3/g3],[0,0,1]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'g3');
> launchNZcase (c1);
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,a1);
> tmp1 := cpcoeff (x1^5);
> elimsolve (tmp1,d1);
> launchNZcase (3*a3*c1+c3^2);
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,h3);
> launchNZcase (o3);
> tmp1 := cpcoeff (x2^3);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'o3');
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'c1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x1^3*x3^3);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,q3);
> launchNZcase (p3);
> tmp1 := cpcoeff (x1*x3^2*T);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x3^3*T);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x1^4);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x2*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x1^3*x3);
> contradict (tmp1,'p3');
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,i1);
> launchNZcase (3*i3*a3-2*d3*c3);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff (x3*T);
> contradict (tmp1,'i3');
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,r3);
> launchNZcase (j1+s3);
> launchNZcase (-j3*c3+3*s3*a3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,j1);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> factor(3*a3*H[1]+c3*H[3]);
> M := evalm([[1,-c3/3/a3,0],[0,0,1],[0,1,0]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'c1');
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,c3);
> launchNZcase (a1);
> tmp1 := cpcoeff (x1*x2^2*x3);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x1^3*x3^3);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,q3);
> launchNZcase (i1);
> tmp1 := cpcoeff (x1^2*x3^3);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x1^3*x3^2);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x1^4*x3);
> elimsolve (tmp1,u2);
> tmp1 := cpcoeff (x1^2*x3^2);
> elimsolve (tmp1,q2);
> tmp1 := cpcoeff (x1^2*x2);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x3^3);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x3^2*T);
> contradict (tmp1,'i1');
> launchNZcase (p3);
> tmp1 := cpcoeff (x3^3*T);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x1*x3^2*T);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x2*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x1*x3^3);
> elimsolve (tmp1,u2);
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,q2);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,i2);
> tmp1 := cpcoeff (x3*T);
> elimsolve (tmp1,r2);
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s2);
> launchNZcase (2*d1+i3);
> tmp1 := cpcoeff (x2);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,d1);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm([[i3,0,0], [0,0,1], [0,-p3,-s3]]);
> det (M);
> G := simplify(evalm(M&*subs({seq([x1,x2,x3][i]=
>               evalm(M^(-1)&*[x1,x2,x3])[i],i=1..n)},H)));
> simplify(jacobian(G,[x2,x3]));
> contradict (1,'i3');
> launchNZcase (4*d1^2+c2*p3);
> tmp1 := cpcoeff (x1*x3);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,p3);
> tmp1 := cpcoeff (x3);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff (x1^2);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,j2);
> tmp1 := cpcoeff (x1);
> elimsolve (tmp1,d2);
> det(T-jacobian(H,[x1,x2,x3]));
> simplify(evalm([H[1],H[2],H[3]]));
> factor(12*d1^2*(3*a3^2*H[2]+(d3-3*a2*a3)*H[3]) -
> 9*a3^2*H[1]^2 + 2*d1*(2*d3^2-9*j3*a3)*H[1]);
> G := [x2-x1^2, x3+2*x1*(x2-x1^2), -(x2-x1^2)^2];
> M := evalm([[-d1,0,0], [-2/3*d3*d1^2/a3,0,2*d1^3/a3], 
>             [2/9*d1^3*(-2*d3^2+9*j3*a3)/a3^2,-4*d1^4, 
>              4/3*d1^4*(-d3+3*a2*a3)/a3^2]]);
> det(M); 
> evalm(simplify(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..n)},
>      evalm(G))-H)));
> G[3] + G[1]^2; rank (jacobian (G,[x1,x2,x3]));
> contradict(1,'c2');
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,d1);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm([[1,0,0],[0,1,-s3/p3],[0,0,1]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'p3');
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,i3);
> tmp1 := cpcoeff (x3*T);
> elimsolve (tmp1,d1);
> launchNZcase (j1);
> launchNZcase (s3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm([[1,0,0],[0,0,1],[0,1,0]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'a3');
> launchNZcase (g3);
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,c1);
> tmp1 := cpcoeff (x1^2*x2*T);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff (x1^4*x2);
> elimsolve (tmp1,u2);
> tmp1 := cpcoeff (x1^5*x3);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff (x1^5);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x1*x2*x3*T);
> elimsolve (tmp1,q3);
> tmp1 := cpcoeff (x1^2*x3^2*T);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x2*x3^2*T);
> elimsolve (tmp1,q1);
> tmp1 := cpcoeff (x1^2*x3*T);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x1^4*x3);
> elimsolve (tmp1,r1);
> tmp1 := cpcoeff (x1^4);
> elimsolve (tmp1,s1);
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,i2);
> tmp1 := cpcoeff (x1*x3^2*T);
> elimsolve (tmp1,q2);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,r2);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,s2);
> tmp1 := cpcoeff (x1*x3^3*T);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x1*x2*T);
> elimsolve (tmp1,r3);
> launchNZcase (a1);
> launchNZcase (c3);
> tmp1 := cpcoeff (x2^3);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'c3');
> tmp1 := cpcoeff (x1^3*x2*x3);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,o3);
> launchNZcase (c3);
> tmp1 := cpcoeff (x2*x3^2);
> elimsolve (tmp1,p3);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,d1);
> launchNZcase (g3*j1+j3*c3^2);
> launchNZcase (-j3*c3^5*g3+s3*g3^2*c3^3+2*g3^2*c3^2*i3^2 + 
> 3*g3^3*c3*i3*c2-9*g3^2*c3^3*i3*a2-8*d3*i3*g3*c3^4 + 
> 9*c3^4*a2^2*g3^2+8*c3^6*d3^2+c2^2*g3^4-6*c2*g3^3*a2*c3^2 + 
> 18*c3^5*a2*g3*d3-6*d3*c2*g3^2*c3^3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,j3);
> det(T-jacobian(H,[x1,x2,x3]));
> simplify(evalm([H[1],H[2],H[3]]));
> factor(g3*H[1]+c3^2*H[3]);
> M := evalm ([[C,0,C/g3*c3^2], [1,0,0], 
>       [-C*(-2*c2*g3^2-3*c3*i3*g3+6*a2*c3^2*g3+
>        6*d3*c3^3)/g3/c3^2, C*c3, 0]]);
> det (M);
> G := simplify(evalm(M&*subs({seq([x1,x2,x3][i]=
>               evalm(M^(-1)&*[x1,x2,x3])[i],i=1..n)},H)));
> simplify(jacobian(subs(x1=x1+C/g3*(-c2*g3^2-2*c3*i3*g3+3*a2*c3^2*g3+4*d3*c3^3)/c3^2,evalm(G)),[x2,x3]));
> contradict (1,'c3');
> tmp1 := cpcoeff (x1^2*x2);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,d1);
> launchNZcase (j1);
> launchNZcase (g3*s3-p3*i3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm([[1,0,0],[0,1,-i3/g3],[0,0,1]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'g3');
> tmp1 := cpcoeff (x1^6);
> elimsolve (tmp1,c3);
> launchNZcase (a1);
> tmp1 := cpcoeff (x1^2*x2^2);
> elimsolve (tmp1,o3);
> tmp1 := cpcoeff (x2^2*T);
> contradict (tmp1,'a1');
> tmp1 := cpcoeff (x2^2*T);
> elimsolve (tmp1,o3);
> launchNZcase (c1);
> tmp1 := cpcoeff (x1^5);
> elimsolve (tmp1,p3);
> launchNZcase (h3);
> tmp1 := cpcoeff (x1^3*x3^3);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff (x1^2*x3^2*T);
> contradict (tmp1,'h3');
> tmp1 := cpcoeff (x1^2*x3^2*T);
> contradict (tmp1,'c1');
> tmp1 := cpcoeff (x1^2*x3^2*T);
> elimsolve (tmp1,h3);
> launchNZcase (p3);
> tmp1 := cpcoeff (x1^3*x3^2);
> elimsolve (tmp1,q1);
> tmp1 := cpcoeff (x1^4);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x1^4*x3);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,q3);
> tmp1 := cpcoeff (x2*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x1^2*x3*T);
> elimsolve (tmp1,u2);
> tmp1 := cpcoeff (x1^3*x3);
> elimsolve (tmp1,r1);
> tmp1 := cpcoeff (x3^3*T);
> elimsolve (tmp1,w2);
> tmp1 := cpcoeff (x1*x3^2*T);
> elimsolve (tmp1,v2);
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,q2);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x3*T);
> elimsolve (tmp1,r2);
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,c2);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,s1);
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s2);
> tmp1 := cpcoeff (x2);
> tmp2 := cpcoeff (x1*x3);
> tmp3 := factor((2*d1-i3)*tmp1 + p3*tmp2);
> elimsolve (tmp3,d1);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,i2);
> launchNZcase (i3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm([[i3,0,0], [0,0,1], [0,-p3,-s3]]);
> det (M);
> G := simplify(evalm(M&*subs({seq([x1,x2,x3][i]=
>               evalm(M^(-1)&*[x1,x2,x3])[i],i=1..n)},H)));
> simplify(jacobian(G,[x2,x3]));
> contradict (1,'i3');
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm([[1,0,0],[0,1,-s3/p3],[0,0,1]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'p3');
> launchNZcase (d3);
> tmp1 := cpcoeff (x1^2*x3*T);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,q3);
> tmp1 := cpcoeff (x1*x3^2*T);
> elimsolve (tmp1,q1);
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,d1);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,r1);
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,s1);
> launchNZcase (j1+s3);
> launchNZcase (-i3*j3+2*d3*s3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,j1);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> factor(2*d3*H[1]+i3*H[3]);
> M := evalm([[1,-i3/2/d3,0],[0,0,1],[0,1,0]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'d3');
> launchNZcase (d1);
> launchNZcase (i3);
> tmp1 := cpcoeff (x1^3);
> elimsolve (tmp1,i3);
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'i3');
> tmp1 := cpcoeff (x1^2*T);
> contradict (tmp1,'d1');
> tmp1 := cpcoeff (x1^2*T);
> elimsolve (tmp1,i3);
> launchNZcase (j3);
> tmp1 := cpcoeff (x1*x3*T);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff (x1*T);
> elimsolve (tmp1,i1);
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,q1);
> tmp1 := cpcoeff (x3*T);
> elimsolve (tmp1,r1);
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s1);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (x3^3);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,q3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> factor(j3*H[1]-j1*H[3]);
> M := evalm([[1,j1/j3,0],[0,0,1],[0,1,0]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1,'j3');
> launchNZcase (j1);
> launchNZcase (s3);
> tmp1 := cpcoeff (1);
> elimsolve (tmp1,s3);
> tmp1 := cpcoeff (T);
> contradict (tmp1,'s3');
> tmp1 := cpcoeff (T);
> contradict (tmp1,'j1');
> tmp1 := cpcoeff (T);
> elimsolve (tmp1,s3);
> launchNZcase (i1);
> launchNZcase (r3);
> tmp1 := cpcoeff (x3^3);
> elimsolve (tmp1,r3);
> tmp1 := cpcoeff (x3^2*T);
> contradict (tmp1,'r3');
> tmp1 := cpcoeff (x3^2*T);
> contradict (tmp1,'i1');
> tmp1 := cpcoeff (x3^2*T);
> elimsolve (tmp1,r3);
> launchNZcase (h1);
> launchNZcase (q3);
> tmp1 := cpcoeff (x3^6);
> elimsolve (tmp1,q3);
> tmp1 := cpcoeff (x3^4*T);
> contradict (tmp1,'q3');
> tmp1 := cpcoeff (x3^4*T);
> contradict (tmp1,'h1');
> tmp1 := cpcoeff (x3^4*T);
> elimsolve (tmp1,q3);
> det(T-jacobian(H,[x1,x2,x3]));
> H;
> M := evalm([[0,1,0],[0,0,1],[1,0,0]]);
> evalm(simplify(jacobian(evalm(M^(-1)&*
> subs({seq([x1,x2,x3][i]=evalm(M&*[x1,x2,x3])[i],i=1..3)},H)),
>      [x1,x2,x3])));
> contradict (1);
> 


==> ancsrc/dim4cub.txt <==
> restart;
> efactors := proc (eq)
>   local F, IF, i, c;
>   F := factors (eq);
>   for i from 1 to nops(F[2]) do
>     c := content (F[2][i][1]);
>     F[2][i][1] := F[2][i][1] / c;
>     F[1] := F[1] * c ^ F[2][i][2];
>   od;  
>   IF := ifactors (F[1]);
>   return (IF[1],[op(IF[2]),op(F[2])]);
> end;
> psqf := proc (eq)
>   local EF, S, i;
>   EF := efactors (eq);
>   S := EF[1];
>   for i from 1 to nops(EF[2]) do
>     if (EF[2][i][2] > 0) then 
>       S := S * EF[2][i][1] 
>     fi
>   od;
>   return S
> end;
> initcases := proc ()
>   global nz, NZ, SV;  
>   if nargs = 0 then
>     nz := 1 
>   else 
>     nz := args[1]; 
>     printf ("We assume the following in our calculation:");
>     print (psqf (nz) <> 0);
>   fi;
>   NZ := [convert (nz,string)];
>   SV := [[]];
>   return
> end; 
> launchNZcase := proc (nz)
>   global NZ, SV;
>   local t;
>   NZ := [seq(NZ[i],i=1..nops(NZ)), convert (nz,string)];
>   SV := [seq(SV[i],i=1..nops(SV)), []];
>   printf ("Launching case level %d:", nops(NZ) - 1);
>   print (nz <> 0);
>   printf ("Assume from now on that:");
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0)
> end;
> contradict := proc (eq)
>   global NZ, SV, alph;
>   local t, EF, i, sv, nz;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 or nops (EF[2]) > 0 then
>     error "No contradiction: 'eq' might be zero!"
>   fi; 
>   printf ("Contradiction on case level %d, so:", nops(NZ) - 1);
>   for i from 1 to nops(SV[nops(SV)]) do
>     sv := cat (SV[nops(SV)][i], " := '");
>     sv := cat (sv, SV[nops(SV)][i], "'");
>     parse (sv, statement)
>   od;
>   nz := parse (NZ[nops(NZ)],statement);
>   print (nz = 0);
>   if nops(SV[nops(SV)]) > 0 then
>     printf ("Variables to be uneliminated:");
>     for i from 1 to nops(SV[nops(SV)]) do
>       sv := cat (SV[nops(SV)][i], " := '");
>       sv := cat (sv, SV[nops(SV)][i], "'");
>       print (sv);
>     od
>   fi;
>   if nops(NZ) <= 1 then
>     printf ("That is all, folks! ");
>     printf ("Check that all variables are uneliminated:");
>     print (alph);
>     return
>   fi;
>   NZ := [seq(NZ[i],i=1..nops(NZ)-1)];
>   SV := [seq(SV[i],i=1..nops(SV)-1)];
>   printf ("Proceed on case level %d with:", nops(NZ) - 1);
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0);
>   printf ("On account of:");
>   print (nz = 0);
>   if nargs = 1 and nops(indets(nz)) = 1 and degree (nz) = 1 then
>     EF := efactors (psqf (psqf (coeff (nz,indets(nz)[1])) / t));
>     if nops (EF[2]) = 0 then
>       elimsolve(nz, indets(nz)[1]);
>       return
>     fi;
>   elif nargs > 1 then
>     elimsolve (nz, args[2]);
>     return
>   fi; 
>   printf ("the following return value %s",
>           "can be used as an equation:");
>   return nz
> end;
> elimsolve := proc (eq, v)
>   global NZ, SV;
>   local t, EF, i, c1, c0, NZref, sv, F;
>   if not ({v} subset indets(v)) then
>     error "Second argument 'v' is not a variable!";
>   fi;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 then error "First argument 'eq' is zero!" fi;
>   if nops(EF[2]) = 0 then 
>     error "Contradiction: call 'contradict'!"
>   fi;
>   if nops(EF[2]) > 1 then 
>     error "'eq' has different factors which may be zero!"
>   fi;
>   if degree (EF[2][1][1], v) <> 1 then 
>     error "Degree of 'eq' w.r.t 'v' is not one!" 
>   fi;
>   c1 := coeff(EF[2][1][1],v,1);
>   c0 := coeff(EF[2][1][1],v,0);
>   EF := efactors (psqf (psqf (c1) / t));
>   if nops(EF[2]) > 0 then 
>     error "Coefficient of 'v' in 'eq' might be zero!"
>   fi;
>   EF := efactors (psqf (psqf (denom(eq)) / t));
>   if nops(EF[2]) > 0 then 
>     error "Denominator of argument 'eq' may be zero!"
>   fi;
>   print ({c1 <> 0});
>   NZref := false;
>   for i from 1 to nops(NZ) do
>     NZref := 
>       NZref or ({v} subset indets (parse (NZ[i],statement)));
>   od;
>   sv := convert (v, string);
>   F := factor (-c0/c1);
>   SV[nops(SV)] := 
>     [sv,seq(SV[nops(SV)][i],i=1..nops(SV[nops(SV)]))];
>   printf ("%s is set to:", sv);
>   sv := cat (sv, " := ", convert (F, string));
>   print (parse (sv,statement));
>   if NZref then 
>     printf ("Nonzero constraint refines to:");
>     t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>     print (t <> 0)
>   fi;
>   return
> end;
> initcpcoeff := proc (cp)
>   global x1, x2, x3, x4, T, S, deg, n;
>   local i, j, k, l, m, cp1, cp2, cp3, cp4;
>   S := Array (0..(deg-1)*n, 0..(deg-1)*n, 0..(deg-1)*n, 
>               0..(deg-1)*n, 0..n, storage=sparse);
>   for m from 0 to n-1 do
>     cp1 := coeff (cp, T, m);
>     for i from 0 to (deg-1)*(n-m) do
>       cp2 := coeff (cp1, x1, i);
>       for j from 0 to (deg-1)*(n-m)-i do
>         cp3 := coeff (cp2, x2, j);
>         for k from 0 to (deg-1)*(n-m)-i-j do
>           cp4 := coeff (cp3, x3, k);
>           l := (deg-1)*(n-m)-i-j-k;
>           S[i,j,k,l,m] := coeff (cp4, x4, l);
>         od
>       od
>     od
>   od;
>   return;  
> end;
> cpcoeff := proc (t) 
>   global x1, x2, x3, x4, T, S; 
>   local i, j, k, l, m;
>   i := degree (t, x1);
>   j := degree (t, x2);
>   k := degree (t, x3);
>   l := degree (t, x4);
>   m := degree (t, T);
>   factor (S[i,j,k,l,m]); 
> end;
> startnewHcase := proc()
>   global remainingHcases, H, JH, cp, n;
>   local i;
>   if remainingHcases = [] then
>     printf ("No cases for H remaining; %s", 
>             "all cases have been evaluated.");
>     return
>   fi;
>   printf ("Starting case H = %s:", remainingHcases[1]);
>   H := parse (remainingHcases[1]):
>   print (H):
>   remainingHcases := [seq(remainingHcases[i],
>                       i=2..nops(remainingHcases))]:
>   JH := jacobian (H,[x1,x2,x3,x4]):
>   cp := expand (det (T-JH)-T^n):
>   initcpcoeff (cp);
> end;
> n := 4;
> deg := 3;
> alph := 
> [[a1,b1,c1,d1,e1,f1,g1,h1,i1,j1,k1,l1,m1,n1,o1,p1,q1,r1,s1,t1],       
>  [a2,b2,c2,d2,e2,f2,g2,h2,i2,j2,k2,l2,m2,n2,o2,p2,q2,r2,s2,t2], 
>  [a3,b3,c3,d3,e3,f3,g3,h3,i3,j3,k3,l3,m3,n3,o3,p3,q3,r3,s3,t3], 
>  [a4,b4,c4,d4,e4,f4,g4,h4,i4,j4,k4,l4,m4,n4,o4,p4,q4,r4,s4,t4]];
> terms := [x1^3,x1^2*x2,x1^2*x3,x1^2*x4,x1*x2^2,x1*x2*x3,x1*x2*x4, 
>           x1*x3^2,x1*x3*x4,x1*x4^2,x2^3,x2^2*x3,x2^2*x4,x2*x3^2,
>           x2*x3*x4,x2*x4^2,x3^3,x3^2*x4,x3*x4^2,x4^3];
> M1 := evalm ([[0,0,0,0],[1,0,0,0],[0,1,0,0],[0,0,1,0]]);
> H1 := Vector (evalm (M1 &* [seq(terms[k]/degree(terms[k],
>                             [x1,x2,x3,x4][k]),k=1..n)] +
> ['add (alph[l,k]*terms[k],k=n+1..nops(terms))'$l=1..n]));
> M2 := evalm ([[0,0,0,1],[1,0,0,0],[0,1,0,0],[0,0,0,0]]);
> H2 := Vector (evalm (M2 &* [seq(terms[k]/degree(terms[k],
>                             [x1,x2,x3,x4][k]),k=1..n)] +
> ['add (alph[l,k]*terms[k],k=n+1..nops(terms))'$l=1..n]));
> remainingHcases := ["H1", "H2"];
> with (linalg):
> startnewHcase ();
> initcases (6);
> for i from 1 by -1 to 0 do
>   for j from 2-i by -1 to 0 do
>     for k from 2-i-j by -1 to 0 do
>       v := coeff (coeff (coeff (coeff (H[4],
>                                 x1,i),x2,j),x3,k),x4,3-i-j-k);
>       m := cpcoeff (x1^i * x2^j * x3^k * x4^(2-i-j-k) * T^3);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 2-i by -1 to 0 do
>     for k from 2-i-j by -1 to 0 do
>       v := coeff (coeff (coeff (coeff (H[3],
>                                 x1,i),x2,j),x3,k),x4,3-i-j-k);
>       m := cpcoeff (x1^(i+2) * x2^j * x3^k * x4^(2-i-j-k) * T^2);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 2-i by -1 to 0 do
>     for k from 2-i-j by -1 to 0 do
>       v := coeff (coeff (coeff (coeff (H[2],
>                                 x1,i),x2,j),x3,k),x4,3-i-j-k);
>       m := cpcoeff (x1^(i+4) * x2^j * x3^k * x4^(2-i-j-k) * T);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 2-i by -1 to 0 do
>     for k from 2-i-j by -1 to 0 do
>       v := coeff (coeff (coeff (coeff (H[1],
>                                 x1,i),x2,j),x3,k),x4,3-i-j-k);
>       m := cpcoeff (x1^(i+6) * x2^j * x3^k * x4^(2-i-j-k));
>       elimsolve (m,v);
>     od;
>   od;
> od;
> launchNZcase (h1);
> tmp1 := cpcoeff (x1^5*x4^3);
> elimsolve (tmp1, e1);
> tmp1 := cpcoeff (x1^5*x3*x4^2);
> elimsolve (tmp1, q1);
> tmp1 := cpcoeff (x1^5*x3^2*x4);
> elimsolve (tmp1, q2);
> tmp1 := cpcoeff (x1^5*x3^3);
> elimsolve (tmp1, q3);
> tmp1 := cpcoeff (x1^3*x4^3*T);
> elimsolve (tmp1, e2);
> tmp1 := cpcoeff (x1^3*x3*x4^2*T);
> elimsolve (tmp1, n1);
> tmp1 := cpcoeff (x1^3*x3^2*x4*T);
> elimsolve (tmp1, n2);
> tmp1 := cpcoeff (x1^3*x3^3*T);
> elimsolve (tmp1, q4);
> tmp1 := cpcoeff (x1*x4^3*T^2);
> elimsolve (tmp1, e3);
> tmp1 := cpcoeff (x1*x3*x4^2*T^2);
> elimsolve (tmp1, e4);
> tmp1 := cpcoeff (x1*x3^2*x4*T^2);
> elimsolve (tmp1, l2);
> launchNZcase (3*f1+2*h2);
> tmp1 := cpcoeff (x1^4*x4^4);
> elimsolve (tmp1, f3);
> tmp1 := cpcoeff (x1*x4^7);
> elimsolve (tmp1, h3);
> tmp1 := cpcoeff (x4^8);
> elimsolve (tmp1, l1);
> tmp1 := cpcoeff (x1^5*x2*x3*x4);
> elimsolve (tmp1, f4);
> tmp1 := cpcoeff (x1^2*x4^4*T);
> elimsolve (tmp1, h4);
> launchNZcase (f1+h2);
> launchNZcase (2*f1+h2);
> tmp1 := cpcoeff (x1*x2*x4^6);
> tmp2 := cpcoeff (x1^4*x2*x4^3);
> tmp3 := factor (2*tmp1 - 3*h1*(3*f1+2*h2)*tmp2);
> elimsolve (tmp3, f2);
> tmp1 := cpcoeff (x1^4*x3*x4^3);
> tmp2 := cpcoeff (x1^3*x2*x4^2*T);
> tmp3 := factor (3*tmp1 + 2*h1*tmp2);
> tmp4 := cpcoeff (x4^4*T^2);
> tmp5 := cpcoeff (x1*x4^5*T);
> tmp6 := factor ((2*h2+3*f1)*tmp4 - tmp5);
> tmp7 := factor((2*h2+3*f1)^2*tmp3 + 6*h1*tmp6);
> elimsolve (tmp7, h2);
> tmp1 := cpcoeff (x1^3*x2*x4^2*T);
> tmp2 := cpcoeff (x1^4*x3*x4^3);
> tmp3 := cpcoeff (x4^4*T^2);
> tmp4 := factor(100*f1*h1*tmp1 - 1725*f1*tmp2 + 900*h1*tmp3);
> contradict (tmp4, 'h2');
> tmp1 := cpcoeff (x1^4*x3*x4^3);
> tmp2 := cpcoeff (x1*x3*x4^6);
> tmp3 := factor (3*f1*h1*tmp1 + 2*tmp2);
> contradict (tmp3, f1);
> tmp1 := cpcoeff (x1*x2*x4^6);
> tmp2 := cpcoeff (x1^3*x2*x4^2*T);
> tmp3 := factor (2*tmp1 + h2^2*h1*tmp2);
> contradict (tmp3, h2);
> tmp1 := cpcoeff (x1^5*x2^2*x4);
> elimsolve (tmp1, k1);
> tmp1 := cpcoeff (x1*x2*x4^2*T^2);
> elimsolve (tmp1, n3);
> tmp1 := cpcoeff (x1^4*x3*x4^3);
> elimsolve (tmp1, l1);
> tmp1 := cpcoeff (x1^4*x2*x4^3);
> elimsolve (tmp1, f3);
> launchNZcase (3*f1^2-h1*f2-4*h1*h3);
> tmp1 := cpcoeff (x1^5*x2*x3*x4);
> elimsolve (tmp1, h4);
> launchNZcase (5*h1*f2+f1^2+4*h1*h3);
> tmp1 := cpcoeff (x1*x3^3*x4^4);
> elimsolve (tmp1, f4);
> launchNZcase (f1^2-h1*h3);
> launchNZcase (h1*f2+5*f1^2-4*h1*h3);
> tmp1 := cpcoeff (x4^4*T^2);
> elimsolve (tmp1, h3);
> tmp1 := cpcoeff (x3*x4^3*T^2);
> tmp2 := cpcoeff (x1*x3^4*x4^3);
> tmp3 := cpcoeff (x1*x2*x3^2*x4^4);
> tmp4 := factor(24*(f1^2+h1*f2)*tmp1 - 16*tmp2 + 37*tmp3);
> contradict (tmp4, 'f2');
> tmp1 := cpcoeff (x1*x2^3*x4^4);
> tmp2 := cpcoeff (x3*x4^3*T^2);
> tmp3 := factor (23*h1^2*tmp1 + 72*(-f1^2+h1*h3)*f1^2*tmp2); 
> tmp4 := cpcoeff (x1*x3^4*x4^3);
> tmp5 := factor (41*h1^2*tmp1 - 3*f1^2*tmp4);
> tmp6 := factor (7*tmp3 - 2*tmp5);
> elimsolve (tmp6, f1);
> tmp1 := cpcoeff (x1*x2^5*x4^2);
> contradict (tmp1, 'h3');
> tmp1 := cpcoeff (x3*x4^3*T^2);
> tmp2 := cpcoeff (x1*x2^3*x4^4);
> tmp3 := factor (f1^2*(5*h1*f2+f1^2+4*h1*h3)*tmp1 + 2*h1^2*tmp2);
> elimsolve (tmp3, f1);
> tmp1 := cpcoeff (x1^4*x2^3*x4);
> contradict (tmp1, 'h3');
> tmp1 := cpcoeff (x1*x3^3*x4^4);
> contradict (tmp1, 'h3');
> tmp1 := cpcoeff (x4^4*T^2);
> elimsolve (tmp1, f2);
> tmp1 := cpcoeff (x1^5*x2^1*x3^1*x4^1);
> contradict (tmp1);
> launchNZcase (f1+h2);
> tmp1 := cpcoeff (x1^3*x4^3*T);
> elimsolve (tmp1, f1);
> tmp1 := cpcoeff (x1^5+x3*x4^2);
> contradict (tmp1, h2);
> launchNZcase (f1);
> tmp1 := cpcoeff (x1*x3^2*x4^5);
> elimsolve (tmp1, q1);
> tmp1 := cpcoeff (x1^3*x3*x4^2*T);
> elimsolve (tmp1, e1);
> tmp1 := cpcoeff (x1^5*x3^2*x4);
> elimsolve (tmp1, h3);
> tmp1 := cpcoeff (x1^5*x3^3);
> elimsolve (tmp1, q2);
> tmp1 := cpcoeff (x4^4*T^2);
> elimsolve (tmp1, n1);
> tmp1 := cpcoeff (x3^3*x4^5);
> elimsolve (tmp1, n2);
> tmp1 := cpcoeff (x1*x3^3*x4^4);
> elimsolve (tmp1, h4);
> tmp1 := cpcoeff (x1^5*x2*x3*x4);
> elimsolve (tmp1, f3);
> tmp1 := cpcoeff (x1^3*x3^2*x4*T);
> elimsolve (tmp1, e2);
> tmp1 := cpcoeff (x3*x4^3*T^2);
> elimsolve (tmp1, l1);
> tmp1 := cpcoeff (x1*x2*x4^2*T^2);
> elimsolve (tmp1, e3);
> tmp1 := cpcoeff (x1*x3^4*x4^3);
> elimsolve (tmp1, q3);
> tmp1 := cpcoeff (x1^2*x3^3*x4^3);
> elimsolve (tmp1, f2);
> tmp1 := cpcoeff (x1^2*x2*x3*x4^2*T);
> elimsolve (tmp1, e4);
> tmp1 := cpcoeff (x3^5*x4^3);
> elimsolve (tmp1, n4);
> tmp1 := cpcoeff (x1^4*x3^4);
> elimsolve (tmp1, n3);
> tmp1 := cpcoeff (x1*x3^4*x4*T);
> elimsolve (tmp1, f4);
> tmp1 := cpcoeff (x1*x2*x3^2*x4^2*T);
> elimsolve (tmp1, l4);
> tmp1 := cpcoeff (x2^2*x4^2*T^2);
> elimsolve (tmp1, k3);
> tmp1 := cpcoeff (x1^5*x2^2*x3);
> elimsolve (tmp1, l2);
> tmp1 := cpcoeff (x3^4*x4^4);
> contradict (tmp1);
> tmp1 := cpcoeff (x1^4*x3^2*x4^2);
> elimsolve (tmp1, q1);
> launchNZcase (n1);
> tmp1 := cpcoeff (x1^4*x3^4);
> elimsolve (tmp1, q2);
> tmp1 := cpcoeff (x1^5*x2*x3^2);
> elimsolve (tmp1, h3);
> launchNZcase (e1);
> tmp1 := cpcoeff (x1^5*x2^2*x4);
> elimsolve (tmp1, n1);
> tmp1 := cpcoeff (x1^4*x2^2*x4^2);
> elimsolve (tmp1, f2);
> tmp1 := cpcoeff (x3^8);
> elimsolve (tmp1, n2);
> tmp1 := cpcoeff (x1^3*x3^3*T);
> contradict (tmp1);
> tmp1 := cpcoeff (x1*x3^2*x4*T^2);
> elimsolve (tmp1, f2);
> tmp1 := cpcoeff (x1^1*x2^2*x3^3*x4^2);
> contradict (tmp1);
> launchNZcase (e1);
> tmp1 := cpcoeff (x1^5*x2*x3^2);
> elimsolve (tmp1, q2);
> tmp1 := cpcoeff (x1^5*x2^2*x4);
> elimsolve (tmp1, h3);
> tmp1 := cpcoeff (x1^4*x2^2*x4^2);
> elimsolve (tmp1, f2);
> tmp1 := cpcoeff (x1^3*x3^3*T);
> contradict (tmp1);
> launchNZcase (f2);
> tmp1 := cpcoeff (x1^3*x2*x3*x4*T);
> elimsolve (tmp1, q2);
> tmp1 := cpcoeff (x1^2*x2*x3*x4^2*T);
> contradict (tmp1);
> tmp1 := cpcoeff (x3^2*x4^2*T^2);
> elimsolve (tmp1, q2);
> tmp1 := cpcoeff (x1^3*x3^3*T);
> elimsolve (tmp1, h3);
> launchNZcase (l1);
> tmp1 := cpcoeff (x1*x2^5*x4^2);
> elimsolve (tmp1, n2);
> tmp1 := cpcoeff (x2^2*x4^2*T^2);
> contradict (tmp1);
> tmp1 := cpcoeff (x2^2*x4^2*T^2);
> elimsolve (tmp1, n2);
> tmp1 := cpcoeff (x3^4*T^2);
> elimsolve (tmp1, q3);
> launchNZcase (k1);
> tmp1 := cpcoeff (x1^4*x2^4);
> elimsolve (tmp1, l2);
> launchNZcase (3*k1+4*e2^2);
> tmp1 := cpcoeff (x1^3*x2^3*T);
> elimsolve (tmp1, f3);
> tmp1 := cpcoeff (x2^7*x4);
> tmp2 := cpcoeff (x2^3*x4*T^2);
> tmp3 := factor (tmp1 + 3*e2*k1*tmp2);
> elimsolve (tmp3, e2);
> tmp1 := cpcoeff (x1*x2^6*x3);
> tmp2 := cpcoeff (x1^2*x2^3*x3*T);
> tmp3 := factor (tmp1 - 6*k1*tmp2);
> contradict (tmp3, k1);
> tmp1 := cpcoeff (x1^3*x2^3*T);
> contradict (tmp1);
> launchNZcase (l2);
> tmp1 := cpcoeff (x1^3*x2^3*T);
> elimsolve (tmp1, f3);
> tmp1 := cpcoeff (x2^4*x3*x4*T);
> tmp2 := cpcoeff (x2^3*x4*T^2);
> tmp3 := factor (tmp1 + 3*l2*tmp2);
> elimsolve (tmp3,l2);
> tmp1 := cpcoeff (x1*x2^2*x3*T^2);
> elimsolve (tmp1, n3);
> tmp1 := cpcoeff (x2^3*x3^3*T);
> contradict (tmp1);
> tmp1 := cpcoeff (x1^3*x2^3*T);
> elimsolve (tmp1, e2);
> launchNZcase (f3);
> tmp1 := cpcoeff (x2^3*x4*T^2);
> elimsolve (tmp1, n3);
> tmp1 := cpcoeff (x2^2*x3^2*T^2);
> elimsolve (tmp1, q4);
> tmp1 := cpcoeff (x2^3*x3*T^2);
> elimsolve (tmp1, n4);
> tmp1 := cpcoeff (x1*x2^2*x3*T^2);
> elimsolve (tmp1, h4);
> tmp1 := cpcoeff (x1*x2^3*T^2);
> elimsolve (tmp1, l3);
> tmp1 := cpcoeff (x2^4*T^2);
> elimsolve (tmp1, l4);
> tmp1 := cpcoeff (x2^6*T);
> elimsolve (tmp1, k2);
> det (T - jacobian (H,[x1,x2,x3,x4]));
> H;
> G := [0,0,x1*x2*x3-x2^2*x4,x1^2*x3-x1*x2*x4] +
> x1^3*[0,f3/(3*C^4),0,0] + x1^2*x2*[0,0,1,-C^2*f4/(2*f3)] +
> x1*x2^2*[0,0,C^2*e3/f3,C^4*(e4/f3-f4*e3/(2*f3^2))] +
> x2^3*[0,0,C^4*k3/f3^2,C^6*(k4/f3^2-f4*k3/(2*f3^3))];
> M := evalm ([[C,0,0,0], [0,f3/C,0,0], 
>              [0,0,C*f3,0], [0,0,-C^3*f4/2,C^3*f3]]);
> evalm(simplify(evalm(M^(-1) &* subs({seq([x1,x2,x3,x4][i] = 
>            evalm(M&*[x1,x2,x3,x4])[i],i=1..4)}, G) - H)));
> factor(evalm([0,0,0,1] &* jacobian(G,[x1,x2,x3,x4])^3 &* 
>              [x1,x2,x3,x4]));
> contradict (1);
> tmp1 := cpcoeff (x2^2*x3^2*T^2);
> elimsolve (tmp1, n3);
> tmp1 := cpcoeff (x2^6*T);
> tmp2 := cpcoeff (x2^4*T^2);
> tmp3 := factor (tmp1 + l3*tmp2);
> elimsolve (tmp3, l3);
> tmp1 := cpcoeff (x2^4*T^2);
> elimsolve (tmp1, k2);
> det (T - jacobian (H,[x1,x2,x3,x4]));
> H;
> jacobian (H,[x1,x2,x3,x4]);
> contradict (1);
> startnewHcase ();
> initcases (6);
> for i from 1 by -1 to 0 do
>   for j from 2-i by -1 to 0 do
>     for k from 0 to 2-i-j do
>       v := coeff (coeff (coeff (coeff (H[3],
>                                 x1,i),x2,j),x3,3-i-j-k),x4,k);
>       m := cpcoeff (x1^i * x2^j * x3^(2-i-j-k) * x4^k * T^3);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 2-i by -1 to 0 do
>     for k from 0 to 2-i-j do
>       v := coeff (coeff (coeff (coeff (H[2],
>                                 x1,i),x2,j),x3,3-i-j-k),x4,k);
>       m := cpcoeff (x1^(i+2) * x2^j * x3^(2-i-j-k) * x4^k * T^2);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 2-i by -1 to 0 do
>     for k from 0 to 2-i-j do
>       v := coeff (coeff (coeff (coeff (H[1],
>                                 x1,i),x2,j),x3,3-i-j-k),x4,k);
>       m := cpcoeff (x1^(i+4) * x2^j * x3^(2-i-j-k) * x4^k * T);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 2-i by -1 to 0 do
>     for k from 0 to 2-i-j do
>       v := coeff (coeff (coeff (coeff (H[4],
>                                 x1,i),x2,j),x3,3-i-j-k),x4,k);
>       m := cpcoeff (x1^(i+6) * x2^j * x3^(2-i-j-k) * x4^k);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> launchNZcase (e1);
> tmp1 := cpcoeff (x3^3*x1^5);
> elimsolve (tmp1,e4);
> tmp1 := cpcoeff (x3^3*x1^3*T);
> contradict (tmp1);
> launchNZcase (e4);
> tmp1 := cpcoeff (x1^3*x3^3*T);
> elimsolve (tmp1, k4); 
> tmp1 := cpcoeff (x1^3*x2^1*x3^2*T);
> elimsolve (tmp1, k1); 
> tmp1 := cpcoeff (x1^1*x3^3*T^2);
> tmp2 := cpcoeff (x1^5*x2^2*x3^1);
> tmp3 := factor (3*tmp1 + tmp2);
> elimsolve (tmp3, j4);
> tmp1 := cpcoeff (x1^3*x3^2*x4*T);
> elimsolve (tmp1, m1);
> tmp1 := cpcoeff (x1*x3^3*T^2);
> elimsolve (tmp1, e4);
> launchNZcase (3*g4+4*e2); 
> tmp1 := cpcoeff (x1^5*x2*x3*x4);
> elimsolve (tmp1, g2);
> launchNZcase (g4);
> launchNZcase (e2 + 2*g4);
> tmp1 := cpcoeff (x1^5*x3*x4^2);
> elimsolve (tmp1,e2);
> tmp1 := cpcoeff (x1^2*x3^3*x4*T);
> contradict (tmp1,'e2');
> tmp1 := cpcoeff (x1*x2*x3^4*T);
> contradict (tmp1);
> tmp1 := cpcoeff (x3^4*T^2);
> contradict (tmp1,'e2');
> tmp1 := cpcoeff (x1^4*x2^2*x3^2);
> contradict (tmp1);
> tmp1 := cpcoeff (x3^4*T^2);
> elimsolve (tmp1, k4);
> tmp1 := cpcoeff (x1^3*x3^2*x4*T);
> tmp2 := cpcoeff (x1^5*x2*x3*x4);
> tmp3 := factor (2*tmp1 - tmp2);
> elimsolve (tmp3,g4);
> tmp1 := cpcoeff (x2^2*x3^2*T^2);
> elimsolve (tmp1, k1);
> tmp1 := cpcoeff (x1^3*x2^3*T);
> elimsolve (tmp1,e2);
> tmp1 := cpcoeff (x2*x3^2*x4*T^2);
> tmp2 := cpcoeff (x1^2*x2^2*x3*x4*T^1);
> tmp3 := factor (tmp1 + 2*tmp2);
> elimsolve (tmp3, m4);
> tmp1 := cpcoeff (x2^4*T^2);
> elimsolve (tmp1, k2);
> tmp1 := cpcoeff (x3^2*x4^2*T^2);
> elimsolve (tmp1, m1);
> launchNZcase (g1);
> tmp1 := cpcoeff (x1*x3*x4^2*T^2);
> elimsolve (tmp1, m2);
> tmp1 := cpcoeff (x1*x2^2*x4*T^2);
> elimsolve (tmp1, k3);
> tmp1 := cpcoeff (x2*x3*x4^2*T^2);
> elimsolve (tmp1, e3);
> tmp1 := cpcoeff (x1^3*x2*x4^2*T);
> elimsolve (tmp1, p4);
> tmp1 := cpcoeff (x2^2*x4^2*T^2);
> contradict (tmp1);
> tmp1 := cpcoeff (x1^2*x2*x3*x4^4);
> tmp2 := cpcoeff (x1^2*x3*x4^3*T);
> tmp3 := factor (tmp1 + 3*p4*tmp2);
> elimsolve (tmp3, p4);
> tmp1 := cpcoeff (x3*x4^3*T^2);
> tmp2 := cpcoeff (x2^2*x4^2*T^2);
> tmp3 := factor (3*k3*tmp1 + 2*m2*tmp2);
> elimsolve (tmp3, m2);
> launchNZcase (j4);
> tmp1 := cpcoeff (x1^4*x4^4);
> tmp2 := cpcoeff (x1^3*x4^3*T);
> tmp3 := factor (tmp1 + 2*j4*tmp2);
> elimsolve (tmp3, p1);
> launchNZcase (16*j4^3+12*j4^2+9*j4+4);
> tmp1 := cpcoeff (x1^3*x4^3*T);
> elimsolve (tmp1, g2);
> launchNZcase (2*j4+1+4*j4^2);
> tmp1 := cpcoeff (x1*x3*x4^6);
> tmp1 := contradict (tmp1);
> tmp2 := cpcoeff (x2*x4^3*T^2);
> tmp3 := factor (32*m3*j4*tmp1^4 + (16*j4^3+12*j4^2+9*j4+4)^2*tmp2);
> tmp4 := factor (tmp3 - quo(tmp3,tmp1,j4)*tmp1);
> tmp5 := factor (81*tmp1 + (4*j4+1)*tmp4);
> tmp1 := contradict (tmp5);
> tmp2 := cpcoeff (x1^3*x4^3*T);
> tmp3 := factor (tmp2 + g2*tmp1);
> tmp4 := factor (tmp3 - quo(tmp3,tmp1,j4)*tmp1);
> tmp5 := factor (3*tmp1 + (8*j4-4)*tmp4);
> tmp6 := factor (6*tmp4 + (4*j4-11)*tmp5);
> contradict (tmp6);
> launchNZcase (p1+4);
> launchNZcase (g2+4);
> tmp1 := cpcoeff (x1^3*x4^3*T);
> elimsolve (tmp1,p1);
> tmp1 := cpcoeff (x3*x4^5*T);
> contradict (tmp1);
> tmp1 := cpcoeff (x1^3*x4^3*T);
> contradict (tmp1);
> tmp1 := cpcoeff (x1^3*x4^3*T);
> elimsolve (tmp1, g2);
> tmp1 := cpcoeff (x2*x4^3*T^2);
> contradict (tmp1);
> startnewHcase ();
> 

